Robust Entry Vehicle Guidance with Sampling-Based Invariant Funnels

Managing uncertainty is a fundamental and critical issue in spacecraft entry guidance. This paper presents a novel approach for uncertainty propagation during entry, descent and landing that relies on a new sum-of-squares robust verification technique. Unlike risk-based and probabilistic approaches, our technique does not rely on any probabilistic assumptions. It uses a set-based description to bound uncertainties and disturbances like vehicle and atmospheric parameters and winds. The approach leverages a recently developed sampling-based version of sum-of-squares programming to compute regions of finite time invariance, commonly referred to as "invariant funnels". We apply this approach to a three-degree-of-freedom entry vehicle model and test it using a Mars Science Laboratory reference trajectory. We compute tight approximations of robust invariant funnels that are guaranteed to reach a goal region with increased landing accuracy while respecting realistic thermal constraints.

==> tikz_plots/sampling_funnel_rho_mc.tikz <==
\begin{tikzpicture}
\begin{axis}[xlabel={$k$}, ylabel={$\rho(k)$}, xmin={0}, xmax={110}, ymin={0}, ymax={2.5}, legend pos={north east}]
    \addplot+[color={red}, mark size={1.0pt}, mark={x}]
        coordinates {
            (1,0.9999626504314857)
            (2,0.9994207207308784)
            (3,0.9970698761720579)
            (4,0.9956790209611096)
            (5,0.9927756300940763)
            (6,0.9922109861308464)
            (7,0.9916704009098775)
            (8,0.9865607753716324)
            (9,0.9850031926095132)
            (10,0.9849617114794436)
            (11,0.9841325214055231)
            (12,0.9849659251742062)
            (13,0.9870491654245964)
            (14,0.9872866985536047)
            (15,0.9806451577964882)
            (16,0.9702217039521641)
            (17,0.9505862948187719)
            (18,0.942635493322179)
            (19,0.9441096118585068)
            (20,0.913444077640012)
            (21,0.905299715985345)
            (22,0.8534184945942714)
            (23,0.8364957782338097)
            (24,0.928547139757892)
            (25,1.2500242719373846)
            (26,1.2966666279817622)
            (27,1.6101272026514462)
            (28,2.0969595907497656)
            (29,2.072336032515991)
            (30,2.0822232552003226)
            (31,1.9653068725394875)
            (32,1.9691218906985675)
            (33,1.9298831671938352)
            (34,1.9244331223215805)
            (35,1.9004852031908432)
            (36,1.7438384541628678)
            (37,1.7128871837592383)
            (38,1.4914737547896808)
            (39,1.479196171273671)
            (40,1.4603312438987068)
            (41,1.422449309478223)
            (42,1.4092685987464373)
            (43,1.4067983336470642)
            (44,1.4160792206437725)
            (45,1.3848596583446224)
            (46,1.341241388767925)
            (47,1.3098153599564997)
            (48,1.2895613129461323)
            (49,1.2874279613255466)
            (50,1.197369212141852)
            (51,1.1631009991261705)
            (52,1.1655538557239327)
            (53,1.1389540321645724)
            (54,1.119485454742541)
            (55,1.121324836579097)
            (56,1.1027362667006209)
            (57,1.0902818361510558)
            (58,1.0612778154314402)
            (59,0.9981566952573439)
            (60,0.991405217226833)
            (61,0.9895567869001274)
            (62,0.9900914547105637)
            (63,0.9816713829699495)
            (64,0.9647476075766437)
            (65,0.9149437655723315)
            (66,0.8928726625624575)
            (67,0.8643694992158274)
            (68,0.8654833802466889)
            (69,0.835918453514227)
            (70,0.7856647369028769)
            (71,0.7369973299984762)
            (72,0.7145869310604367)
            (73,0.6682721036133287)
            (74,0.6411472231328642)
            (75,0.6147814892614988)
            (76,0.6100778183231098)
            (77,0.5850227285941104)
            (78,0.5660859892705842)
            (79,0.5345515075231597)
            (80,0.526186066857893)
            (81,0.48760620651789)
            (82,0.43863499769182634)
            (83,0.4144884752517006)
            (84,0.39689531237162623)
            (85,0.38829992285686316)
            (86,0.3557359945386016)
            (87,0.3268316861561322)
            (88,0.2983595186430629)
            (89,0.28209996128850207)
            (90,0.2701223016623465)
            (91,0.25901478962898705)
            (92,0.26286284085546235)
            (93,0.27092874783394966)
            (94,0.31336386517984577)
            (95,0.5503234757611251)
            (96,0.5918645860919965)
            (97,0.5879298583032622)
            (98,0.5848400366142459)
            (99,0.5880770084126973)
            (100,0.5858915752478905)
            (101,0.6543128326015323)
            (102,0.6520052466579518)
            (103,0.6502748057749496)
            (104,0.660280138574096)
            (105,0.7534416247370296)
            (106,0.772626574242793)
            (107,0.8833067515699397)
            (108,0.8862015098527707)
            (109,0.8627338423259088)
            (110,0.9395835020870349)
            (111,0.9293597380466897)
            (112,1.2475480905353091)
            (113,1.213877060006149)
            (114,1.6379798135954753)
            (115,1.9782925730747443)
            (116,2.429292352067652)
            (117,2.5104069333886443)
            (118,1.1492503911279692)
            (119,3.2618333738574035)
            (120,1.0644769647915597)
        }
        ;
    \addlegendentry {Sampling Funnel}
    \addplot+[color={blue}, mark size={1.0pt}, mark={x}]
        coordinates {
            (1,0.9999600198706113)
            (2,0.9999008440731755)
            (3,0.9998790165675187)
            (4,0.9998581852723337)
            (5,0.9998382382515083)
            (6,0.9998187867218513)
            (7,0.9997991891321585)
            (8,0.9997975481187356)
            (9,0.9997997997635433)
            (10,0.9997949132338513)
            (11,0.9997571473853107)
            (12,0.9996829956003656)
            (13,0.9996090160056058)
            (14,0.9993510803752327)
            (15,0.998556925144294)
            (16,0.99686158201612)
            (17,0.9926052965701057)
            (18,0.9829933805785344)
            (19,0.9636086866607306)
            (20,0.9268649041508031)
            (21,0.9114137982225327)
            (22,0.8993889628020579)
            (23,0.8848007182592923)
            (24,0.8683931055570533)
            (25,0.8522840836406332)
            (26,0.8392202131442905)
            (27,0.8322911078668979)
            (28,0.8107476367199937)
            (29,0.7900100397686328)
            (30,0.7776146187064018)
            (31,0.7688233105833185)
            (32,0.7623976893576102)
            (33,0.7575725846840996)
            (34,0.7555556675572731)
            (35,0.7539551331731678)
            (36,0.7523871105736689)
            (37,0.7508584564050413)
            (38,0.7493716563323948)
            (39,0.7479246548028828)
            (40,0.7465126027961408)
            (41,0.7451295636192874)
            (42,0.743769623033546)
            (43,0.7424274861265071)
            (44,0.7410987319824884)
            (45,0.7397798840634577)
            (46,0.7384683693539572)
            (47,0.7371623527134278)
            (48,0.7358604356683361)
            (49,0.7345613579642104)
            (50,0.7332639282492921)
            (51,0.7319671815951845)
            (52,0.730670514261077)
            (53,0.7293736597838908)
            (54,0.7280765836380438)
            (55,0.7267793956620006)
            (56,0.7254823058858642)
            (57,0.7241856088382798)
            (58,0.7228896794618296)
            (59,0.7215949720624444)
            (60,0.7203020193636395)
            (61,0.7190114309327554)
            (62,0.7177238910217439)
            (63,0.7164401561862105)
            (64,0.7151610529574144)
            (65,0.7138874758028506)
            (66,0.7126203861262637)
            (67,0.711360814053706)
            (68,0.710109866096001)
            (69,0.7088687411021956)
            (70,0.707638747691536)
            (71,0.7064212971215352)
            (72,0.7052178437321576)
            (73,0.7040297967840903)
            (74,0.7028584811904429)
            (75,0.7017051794252791)
            (76,0.7005711997053368)
            (77,0.699457913251706)
            (78,0.6983667544884881)
            (79,0.6972992012982748)
            (80,0.6962567485015171)
            (81,0.6952408864873415)
            (82,0.6942530845663658)
            (83,0.6932947629514608)
            (84,0.6923672569584854)
            (85,0.6914717791825954)
            (86,0.6906093649074102)
            (87,0.6897807931558328)
            (88,0.6889865043362899)
            (89,0.6882265186866272)
            (90,0.6875002946215117)
            (91,0.6868063831762157)
            (92,0.6861426358559659)
            (93,0.6855055704905982)
            (94,0.6848896190960057)
            (95,0.6843056040729817)
            (96,0.6836905435256225)
            (97,0.6830662763889684)
            (98,0.6824553029209327)
            (99,0.6818540738500676)
            (100,0.6812595834526123)
            (101,0.6806693024744411)
            (102,0.6800811266203272)
            (103,0.6794933364627282)
            (104,0.6789045642357987)
            (105,0.6783137642110857)
            (106,0.6777201837916124)
            (107,0.677123332626591)
            (108,0.6765229471527842)
            (109,0.6759189478015573)
            (110,0.6753113855087534)
            (111,0.6747003729949663)
            (112,0.674085994476734)
            (113,0.673468185042842)
            (114,0.6728465680531981)
            (115,0.6722202359802798)
            (116,0.6715874575120151)
            (117,0.6709452863472132)
            (118,0.6702889578617341)
            (119,0.669851850929885)
            (120,0.6856171019828893)
        }
        ;
    \addlegendentry {Monte Carlo Funnel}
\end{axis}
\end{tikzpicture}


==> tikz_plots/sampling_funnel_rho_mc_2.tikz <==
\begin{tikzpicture}
\begin{axis}[xlabel={$k$}, ylabel={$\rho(k)$}, 
y label style={at={(axis description cs:-0.05,0.5)}, anchor=south},
x label style={at={(axis description cs:0.5,-0.14)}, anchor=south},
xmin={0}, xmax={90.0}, ymin={0}, ymax={3.3}, legend pos={north east}]
    \addplot+[color={orange}, mark size={2.0pt},
    mark={*},
    line width=1.0pt,
    mark options={scale={1.0}, draw={orange}, fill={orange}, fill opacity={1.0}, color={orange}}]
        coordinates {
            (1,0.9999626504314857)
            (2,0.9993914899722648)
            (3,0.9981108103332651)
            (4,0.9976214293919934)
            (5,0.9971165719372597)
            (6,0.9959752223181189)
            (7,0.9955401919156754)
            (8,0.995602331690898)
            (9,0.9945078370573694)
            (10,0.9896496761235769)
            (11,0.9836057121991474)
            (12,0.9811843409048464)
            (13,0.9804745377606909)
            (14,0.984059425432353)
            (15,0.9834139267223663)
            (16,0.9810720382120525)
            (17,0.9844427303375544)
            (18,0.9708329243619092)
            (19,0.9667816838085126)
            (20,0.9488880078688283)
            (21,0.9370126976981921)
            (22,0.9365897932306675)
            (23,0.9366750977542455)
            (24,1.0970380781259017)
            (25,1.706552118147736)
            (26,1.7405673096075018)
            (27,2.3760677341055243)
            (28,3.002632296530186)
            (29,2.92620766049701)
            (30,2.916475986504884)
            (31,2.6738049036139167)
            (32,2.632662076237526)
            (33,2.493343236014573)
            (34,2.468276513635473)
            (35,2.411758583036952)
            (36,2.044522868834733)
            (37,1.9495251721666023)
            (38,1.911848514206731)
            (39,1.9063462309486854)
            (40,1.9266428261303072)
            (41,1.8781619276293218)
            (42,1.8758496177395605)
            (43,1.8710865599354285)
            (44,1.8898351723277442)
            (45,1.8713960150516973)
            (46,1.871895984526319)
            (47,1.8460033359089358)
            (48,1.8377861706793757)
            (49,1.7985502627159575)
            (50,1.7985502627159575)
            (51,1.783762380725397)
            (52,1.7693015591534622)
            (53,1.7295298523833407)
            (54,1.6999885483599981)
            (55,1.6908410978291328)
            (56,1.6909752236550049)
            (57,1.6796910250327648)
            (58,1.6852470154025876)
            (59,1.6774401136525938)
            (60,1.6665707927445164)
            (61,1.6686919980056965)
            (62,1.6747689376322983)
            (63,1.6216668587169623)
            (64,1.6160103203926353)
            (65,1.5872379157761825)
            (66,1.5536651326459265)
            (67,1.552297513537729)
            (68,1.5155115128734216)
            (69,1.5163722376590094)
            (70,1.5167267943828129)
            (71,1.5167267943828129)
            (72,1.4781845721516658)
            (73,1.44856890702171)
            (74,1.3955786391387848)
            (75,1.390276708152137)
            (76,1.3855566307618465)
            (77,1.3269343378843916)
            (78,1.3268432424338277)
            (79,1.2969821046087724)
            (80,1.2579396270322603)
            (81,1.2579396270322603)
            (82,1.2479465924655013)
            (83,1.2378366750362642)
            (84,1.154054613545547)
            (85,1.1478177698535832)
            (86,1.0770406709165325)
            (87,1.0740764273780474)
            (88,1.074897819248375)
            (89,1.0076588114433698)
            (90,0.9990531960511871)
        }
        ;
    \addlegendentry {SOS Sampling Funnel}
    \addplot+[color={blue}, mark size={2.0pt}, mark={triangle*},
    line width=1.0pt,
    mark options={scale={1.0}, draw={blue}, fill={blue}, fill opacity={1.0}, color={blue}}]
        coordinates {
            (1,0.9999600198706113)
            (2,0.9999008440731755)
            (3,0.9998790165675187)
            (4,0.9998581852723337)
            (5,0.9998382382515083)
            (6,0.9998187867218513)
            (7,0.9997991891321585)
            (8,0.9997975481187356)
            (9,0.9997997997635433)
            (10,0.9997949132338513)
            (11,0.9997571473853107)
            (12,0.9996829956003656)
            (13,0.9996090160056058)
            (14,0.9993510803752327)
            (15,0.998556925144294)
            (16,0.99686158201612)
            (17,0.9926052965701057)
            (18,0.9829933805785344)
            (19,0.9636086866607306)
            (20,0.9268649041508031)
            (21,0.9114137982225327)
            (22,0.8993889628020579)
            (23,0.8848007182592923)
            (24,0.8683931055570533)
            (25,0.8522840836406332)
            (26,0.8392202131442905)
            (27,0.8322911078668979)
            (28,0.8107476367199937)
            (29,0.7900100397686328)
            (30,0.7776146187064018)
            (31,0.7688233105833185)
            (32,0.7623976893576102)
            (33,0.7575725846840996)
            (34,0.7555556675572731)
            (35,0.7539551331731678)
            (36,0.7523871105736689)
            (37,0.7508584564050413)
            (38,0.7493716563323948)
            (39,0.7479246548028828)
            (40,0.7465126027961408)
            (41,0.7451295636192874)
            (42,0.743769623033546)
            (43,0.7424274861265071)
            (44,0.7410987319824884)
            (45,0.7397798840634577)
            (46,0.7384683693539572)
            (47,0.7371623527134278)
            (48,0.7358604356683361)
            (49,0.7345613579642104)
            (50,0.7332639282492921)
            (51,0.7319671815951845)
            (52,0.730670514261077)
            (53,0.7293736597838908)
            (54,0.7280765836380438)
            (55,0.7267793956620006)
            (56,0.7254823058858642)
            (57,0.7241856088382798)
            (58,0.7228896794618296)
            (59,0.7215949720624444)
            (60,0.7203020193636395)
            (61,0.7190114309327554)
            (62,0.7177238910217439)
            (63,0.7164401561862105)
            (64,0.7151610529574144)
            (65,0.7138874758028506)
            (66,0.7126203861262637)
            (67,0.711360814053706)
            (68,0.710109866096001)
            (69,0.7088687411021956)
            (70,0.707638747691536)
            (71,0.7064212971215352)
            (72,0.7052178437321576)
            (73,0.7040297967840903)
            (74,0.7028584811904429)
            (75,0.7017051794252791)
            (76,0.7005711997053368)
            (77,0.699457913251706)
            (78,0.6983667544884881)
            (79,0.6972992012982748)
            (80,0.6962567485015171)
            (81,0.6952408864873415)
            (82,0.6942530845663658)
            (83,0.6932947629514608)
            (84,0.6923672569584854)
            (85,0.6914717791825954)
            (86,0.6906093649074102)
            (87,0.6897807931558328)
            (88,0.6889865043362899)
            (89,0.6882265186866272)
            (90,0.6875002946215117)
        }
        ;
    \addlegendentry {Monte Carlo Funnel}
\end{axis}
\end{tikzpicture}


==> tikz_plots/sampling_funnel_rho_mc_3.tikz <==
\begin{tikzpicture}
\begin{axis}[xlabel={$k$}, ylabel={$\rho(k)$}, xmin={0}, xmax={92.0}, ymin={0}, ymax={3.0}, legend pos={north east}]
    \addplot+[color={red}, mark size={1.0pt}, mark={x}]
        coordinates {
            (1,0.9999626504314857)
            (2,0.9993914899722648)
            (3,0.9981108103332651)
            (4,0.9976214293919934)
            (5,0.9971165719372597)
            (6,0.9959752223181189)
            (7,0.9955401919156754)
            (8,0.995602331690898)
            (9,0.9945078370573694)
            (10,0.9896496761235769)
            (11,0.9836057121991474)
            (12,0.9811843409048464)
            (13,0.9804745377606909)
            (14,0.984059425432353)
            (15,0.9834139267223663)
            (16,0.9810720382120525)
            (17,0.9844427303375544)
            (18,0.9708329243619092)
            (19,0.9667816838085126)
            (20,0.9488880078688283)
            (21,0.9370126976981921)
            (22,0.9365897932306675)
            (23,0.9366750977542455)
            (24,1.0970380781259017)
            (25,1.706552118147736)
            (26,1.7405673096075018)
            (27,2.3760677341055243)
            (28,3.002632296530186)
            (29,2.92620766049701)
            (30,2.916475986504884)
            (31,2.6738049036139167)
            (32,2.632662076237526)
            (33,2.493343236014573)
            (34,2.468276513635473)
            (35,2.411758583036952)
            (36,2.044522868834733)
            (37,1.9495251721666023)
            (38,1.911848514206731)
            (39,1.9063462309486854)
            (40,1.9266428261303072)
            (41,1.8781619276293218)
            (42,1.8758496177395605)
            (43,1.8710865599354285)
            (44,1.8898351723277442)
            (45,1.8713960150516973)
            (46,1.871895984526319)
            (47,1.8460033359089358)
            (48,1.8377861706793757)
            (49,1.7985502627159575)
            (50,1.7985502627159575)
            (51,1.783762380725397)
            (52,1.7693015591534622)
            (53,1.7295298523833407)
            (54,1.6999885483599981)
            (55,1.6908410978291328)
            (56,1.6909752236550049)
            (57,1.6796910250327648)
            (58,1.6852470154025876)
            (59,1.6774401136525938)
            (60,1.6665707927445164)
            (61,1.6686919980056965)
            (62,1.6747689376322983)
            (63,1.6216668587169623)
            (64,1.6160103203926353)
            (65,1.5872379157761825)
            (66,1.5536651326459265)
            (67,1.552297513537729)
            (68,1.5155115128734216)
            (69,1.5163722376590094)
            (70,1.5167267943828129)
            (71,1.5167267943828129)
            (72,1.4781845721516658)
            (73,1.44856890702171)
            (74,1.3955786391387848)
            (75,1.390276708152137)
            (76,1.3855566307618465)
            (77,1.3269343378843916)
            (78,1.3268432424338277)
            (79,1.2969821046087724)
            (80,1.2579396270322603)
            (81,1.2579396270322603)
            (82,1.2479465924655013)
            (83,1.2378366750362642)
            (84,1.154054613545547)
            (85,1.1478177698535832)
            (86,1.0770406709165325)
            (87,1.0740764273780474)
            (88,1.074897819248375)
            (89,1.0076588114433698)
            (90,0.9990531960511871)
            (91,0.9875861773044632)
            (92,1.0183256986025977)
        }
        ;
    \addlegendentry {Sampling Funnel}
    \addplot+[color={blue}, mark size={1.0pt}, mark={x}]
        coordinates {
            (1,0.9999600198706113)
            (2,0.9999008440731755)
            (3,0.9998790165675187)
            (4,0.9998581852723337)
            (5,0.9998382382515083)
            (6,0.9998187867218513)
            (7,0.9997991891321585)
            (8,0.9997975481187356)
            (9,0.9997997997635433)
            (10,0.9997949132338513)
            (11,0.9997571473853107)
            (12,0.9996829956003656)
            (13,0.9996090160056058)
            (14,0.9993510803752327)
            (15,0.998556925144294)
            (16,0.99686158201612)
            (17,0.9926052965701057)
            (18,0.9829933805785344)
            (19,0.9636086866607306)
            (20,0.9268649041508031)
            (21,0.9114137982225327)
            (22,0.8993889628020579)
            (23,0.8848007182592923)
            (24,0.8683931055570533)
            (25,0.8522840836406332)
            (26,0.8392202131442905)
            (27,0.8322911078668979)
            (28,0.8107476367199937)
            (29,0.7900100397686328)
            (30,0.7776146187064018)
            (31,0.7688233105833185)
            (32,0.7623976893576102)
            (33,0.7575725846840996)
            (34,0.7555556675572731)
            (35,0.7539551331731678)
            (36,0.7523871105736689)
            (37,0.7508584564050413)
            (38,0.7493716563323948)
            (39,0.7479246548028828)
            (40,0.7465126027961408)
            (41,0.7451295636192874)
            (42,0.743769623033546)
            (43,0.7424274861265071)
            (44,0.7410987319824884)
            (45,0.7397798840634577)
            (46,0.7384683693539572)
            (47,0.7371623527134278)
            (48,0.7358604356683361)
            (49,0.7345613579642104)
            (50,0.7332639282492921)
            (51,0.7319671815951845)
            (52,0.730670514261077)
            (53,0.7293736597838908)
            (54,0.7280765836380438)
            (55,0.7267793956620006)
            (56,0.7254823058858642)
            (57,0.7241856088382798)
            (58,0.7228896794618296)
            (59,0.7215949720624444)
            (60,0.7203020193636395)
            (61,0.7190114309327554)
            (62,0.7177238910217439)
            (63,0.7164401561862105)
            (64,0.7151610529574144)
            (65,0.7138874758028506)
            (66,0.7126203861262637)
            (67,0.711360814053706)
            (68,0.710109866096001)
            (69,0.7088687411021956)
            (70,0.707638747691536)
            (71,0.7064212971215352)
            (72,0.7052178437321576)
            (73,0.7040297967840903)
            (74,0.7028584811904429)
            (75,0.7017051794252791)
            (76,0.7005711997053368)
            (77,0.699457913251706)
            (78,0.6983667544884881)
            (79,0.6972992012982748)
            (80,0.6962567485015171)
            (81,0.6952408864873415)
            (82,0.6942530845663658)
            (83,0.6932947629514608)
            (84,0.6923672569584854)
            (85,0.6914717791825954)
            (86,0.6906093649074102)
            (87,0.6897807931558328)
            (88,0.6889865043362899)
            (89,0.6882265186866272)
            (90,0.6875002946215117)
            (91,0.6868063831762157)
            (92,0.6861426358559659)
            (93,0.6855055704905982)
            (94,0.6848896190960057)
            (95,0.6843056040729817)
        }
        ;
    \addlegendentry {Monte Carlo Funnel}
\end{axis}
\end{tikzpicture}


==> tikz_plots/sampling_funnel_rho_mc_5.tikz <==
\begin{tikzpicture}
\begin{axis}[xlabel={$k$}, ylabel={$\rho(k)$}, xmin={0}, xmax={150.0}, ymin={0.5}, ymax={2.0}, legend pos={north east}]
    \addplot+[color={red}, mark size={1.0pt}, mark={x}]
        coordinates {
            (1,0.9999682749463729)
            (2,0.9996185481063282)
            (3,0.9991400587129634)
            (4,0.9986673285035602)
            (5,0.9986046198305658)
            (6,0.997325335849621)
            (7,0.9968633811603894)
            (8,0.9966688285450848)
            (9,0.9957133371294763)
            (10,0.9951484301959642)
            (11,0.9947484137355526)
            (12,0.9943271083758677)
            (13,0.993288944505847)
            (14,0.9919737042131652)
            (15,0.9915595208337058)
            (16,0.991589567231041)
            (17,0.9911070495472333)
            (18,0.9910963603677664)
            (19,0.9912947204638783)
            (20,0.9908480127953999)
            (21,0.9911526976822994)
            (22,0.9915142972124079)
            (23,0.9876365147231674)
            (24,0.9889564821931311)
            (25,0.9866053736197214)
            (26,0.9854781721400101)
            (27,0.9879615551047751)
            (28,0.9899524636476731)
            (29,0.9899524636476731)
            (30,0.9920847794147715)
            (31,0.9901903508297148)
            (32,0.9896125533992396)
            (33,0.9778899800059959)
            (34,0.9735125502105798)
            (35,0.9676984294382345)
            (36,0.9537287170486112)
            (37,0.9369712324317657)
            (38,0.9084273625391095)
            (39,0.9229671872177455)
            (40,0.9613614785571212)
            (41,1.0379423983307787)
            (42,1.0320373187154217)
            (43,0.9706240379806429)
            (44,1.2598683842896292)
            (45,1.5092642641401475)
            (46,1.5194098058760044)
            (47,1.46923505960068)
            (48,1.4183045670125847)
            (49,1.4058976626725164)
            (50,1.3765681841348643)
            (51,1.336904979777593)
            (52,1.3338307722475495)
            (53,1.3357838273335618)
            (54,1.3187532805291635)
            (55,1.2904093162817019)
            (56,1.2964360043765257)
            (57,1.3064471338233736)
            (58,1.288818533149801)
            (59,1.2950097266488176)
            (60,1.3008251111963418)
            (61,1.306965264715095)
            (62,1.3114513791268023)
            (63,1.3025471486911395)
            (64,1.2931762451671467)
            (65,1.3028452126004932)
            (66,1.3051859349791728)
            (67,1.3089743553584507)
            (68,1.3058305722073742)
            (69,1.3006070475990394)
            (70,1.3043138318999914)
            (71,1.3117771086969003)
            (72,1.3161057803725544)
            (73,1.3161057803725544)
            (74,1.3236730119663092)
            (75,1.3242672291462358)
            (76,1.3290401690425098)
            (77,1.3295465775052242)
            (78,1.3273078727536995)
            (79,1.328446745866283)
            (80,1.3240632299661532)
            (81,1.323176328167298)
            (82,1.321203681670306)
            (83,1.3199544304539697)
            (84,1.3112916318911643)
            (85,1.3101528565928087)
            (86,1.3094115807364908)
            (87,1.3034074322338893)
            (88,1.302811676597167)
            (89,1.3021025676617255)
            (90,1.3028351586346893)
            (91,1.3006218347823635)
            (92,1.2995518719599954)
            (93,1.3001004081618344)
            (94,1.3002376221384695)
            (95,1.3013131777842164)
            (96,1.299157941701234)
            (97,1.2996072867076238)
            (98,1.2957622889747988)
            (99,1.2908169879138258)
            (100,1.2903882831068636)
            (101,1.2883322193567759)
            (102,1.2894708918488027)
            (103,1.286316049239548)
            (104,1.2807950079023513)
            (105,1.2819730175830397)
            (106,1.2819061803866567)
            (107,1.2809991467815882)
            (108,1.2773259983366916)
            (109,1.278348322818742)
            (110,1.279736832639589)
            (111,1.275436430418589)
            (112,1.2762311534884372)
            (113,1.2745925191702494)
            (114,1.2688151076316727)
            (115,1.2649496672414715)
            (116,1.2662110231238484)
            (117,1.2556898730390484)
            (118,1.2504384302141374)
            (119,1.2426522405434592)
            (120,1.2423488188043421)
            (121,1.236140026231769)
            (122,1.2379449740257134)
            (123,1.2289242815515788)
            (124,1.226742092387602)
            (125,1.226742092387602)
            (126,1.2285737876287905)
            (127,1.2245783091125872)
            (128,1.2178806900120633)
            (129,1.218273051456002)
            (130,1.2168380912564933)
            (131,1.209198374418771)
            (132,1.210573278733503)
            (133,1.201914374372653)
            (134,1.1858573651928255)
            (135,1.1880154084121834)
            (136,1.1851986994636508)
            (137,1.172495430620982)
            (138,1.1600230582176319)
            (139,1.1549050199503976)
            (140,1.1564544465135018)
            (141,1.159580937937149)
            (142,1.1638737530971086)
            (143,1.164131227696231)
            (144,1.160649683698173)
            (145,1.158878792263119)
            (146,1.15544992193338)
            (147,1.159063447383647)
            (148,1.1668495834390396)
            (149,1.1849656523004088)
            (150,1.2156453869016859)
        }
        ;
    \addlegendentry {Sampling Funnel}
    \addplot+[color={blue}, mark size={1.0pt}, mark={x}]
        coordinates {
            (1,0.9999659798560664)
            (2,0.9999195669757525)
            (3,0.9998968967775206)
            (4,0.999882700036455)
            (5,0.9998689354132847)
            (6,0.9998555889896845)
            (7,0.9998476668934213)
            (8,0.9998432798126426)
            (9,0.9998397520113588)
            (10,0.9998371782744165)
            (11,0.9998355596397773)
            (12,0.9998346924104157)
            (13,0.9998348730240085)
            (14,0.9998401992095886)
            (15,0.9998453580574108)
            (16,0.9998468170166553)
            (17,0.9998377996901857)
            (18,0.9998060963943668)
            (19,0.9997306377155208)
            (20,0.9995762630910038)
            (21,0.9993796383758761)
            (22,0.999202711946052)
            (23,0.9988671290322686)
            (24,0.998250576156466)
            (25,0.9972487377447659)
            (26,0.9956638617908289)
            (27,0.9929053920494771)
            (28,0.988889022134348)
            (29,0.982443303316903)
            (30,0.972479841681031)
            (31,0.9576794917817505)
            (32,0.9370739129650466)
            (33,0.9219254755528277)
            (34,0.914414455034084)
            (35,0.9058473757986052)
            (36,0.8961967122846991)
            (37,0.8854957779456217)
            (38,0.873878588187603)
            (39,0.8616231401017855)
            (40,0.8491645386339547)
            (41,0.8370532002610479)
            (42,0.8258953018560894)
            (43,0.8163349833507592)
            (44,0.808248057496883)
            (45,0.7982526336273725)
            (46,0.7884465516503595)
            (47,0.7803853100289216)
            (48,0.7734219714441959)
            (49,0.7673077884724481)
            (50,0.7619893618860528)
            (51,0.7575301730023111)
            (52,0.7562185843772559)
            (53,0.754991433321618)
            (54,0.7538391843594793)
            (55,0.7527517258791457)
            (56,0.7517194882455542)
            (57,0.7507338839793609)
            (58,0.7497874094429261)
            (59,0.7488736050956984)
            (60,0.7479869577536745)
            (61,0.7471227866393333)
            (62,0.7462771326081399)
            (63,0.7454466571529874)
            (64,0.7446285540449028)
            (65,0.7438204718633602)
            (66,0.7430204464749242)
            (67,0.7422268429604074)
            (68,0.7414383050923242)
            (69,0.7406537119505034)
            (70,0.7398721411531406)
            (71,0.739092838100858)
            (72,0.7383151907216163)
            (73,0.7375387087584969)
            (74,0.7367630067589602)
            (75,0.7359877899843301)
            (76,0.7352128423194668)
            (77,0.7344380151718888)
            (78,0.7336632164798873)
            (79,0.7328883995024799)
            (80,0.7321135518778756)
            (81,0.7313386860947325)
            (82,0.7305638325412405)
            (83,0.7297890355829653)
            (84,0.7290143521602737)
            (85,0.7282398518182788)
            (86,0.7274656171207691)
            (87,0.7266917438276771)
            (88,0.7259183406700085)
            (89,0.7251455288137079)
            (90,0.7243734411772345)
            (91,0.7236022217339853)
            (92,0.7228320248794038)
            (93,0.7220630148988368)
            (94,0.7212953655408234)
            (95,0.7205292596902017)
            (96,0.7197648891571665)
            (97,0.7190024533467888)
            (98,0.7182421633625411)
            (99,0.7174842363494252)
            (100,0.7167288972140436)
            (101,0.7159763776071609)
            (102,0.7152269219148369)
            (103,0.7144807790581231)
            (104,0.7137382057239265)
            (105,0.7129994660009152)
            (106,0.7122648315005622)
            (107,0.7115345776826472)
            (108,0.7108089873674749)
            (109,0.710088346875007)
            (110,0.7093729448410493)
            (111,0.7086630744613918)
            (112,0.7079590335623326)
            (113,0.7072611248704089)
            (114,0.7065696563224775)
            (115,0.7058849412293512)
            (116,0.7052072979486413)
            (117,0.7045370485665102)
            (118,0.7038745159764096)
            (119,0.7032200187559413)
            (120,0.7025738637262239)
            (121,0.7019363432806929)
            (122,0.7013077434347496)
            (123,0.700688346381277)
            (124,0.7000784323033779)
            (125,0.6994782808599046)
            (126,0.6988881720259772)
            (127,0.6983083861907764)
            (128,0.6977392034595861)
            (129,0.6971809020729632)
            (130,0.6966337558969625)
            (131,0.6960980311155378)
            (132,0.6955739823305277)
            (133,0.69506184797426)
            (134,0.694561844484271)
            (135,0.6940741584085118)
            (136,0.6935989358867576)
            (137,0.6931362701401644)
            (138,0.6926861891966194)
            (139,0.692248646563702)
            (140,0.6918235159625833)
            (141,0.6914105886983187)
            (142,0.6910095695248155)
            (143,0.69062006393115)
            (144,0.6902415532023423)
            (145,0.6898733633071684)
            (146,0.6895146367866424)
            (147,0.6891643016759661)
            (148,0.6888210296089657)
            (149,0.6884831836516493)
            (150,0.6881487617826946)
        }
        ;
    \addlegendentry {Monte Carlo Funnel}
\end{axis}
\end{tikzpicture}

